R$^3$L: Reasoning 3D Layouts from Relative Spatial Relations

Relative spatial relations provide a compact representation of spatial structure and are fundamental to relative spatial reasoning in 3D layout generation. Recent works leverage Multimodal Large Language Models (MLLMs) to infer such relations, but the inferred relations are often unreliable and are typically handled with post-hoc heuristics. In this paper, we propose R$^3$L, a general framework that improves the reliability and consistency of relative spatial reasoning for 3D layout generation. Our key motivation is that multi-hop reasoning requires repeated reference-frame transformations, which accumulate errors in inferred relations and lead to semantic and metric drift. To mitigate this, we propose invariant spatial decomposition to break coupled relation chains, and consistent spatial imagination to promote self-consistency through an imagine-and-revise loop. We further introduce supportive spatial optimization to ease pose optimization via global-to-local coordinate re-parameterization. Extensive experiments across diverse scene types and instructions demonstrate that R$^3$L produces more physically feasible and semantically consistent layouts. Notably, our analysis shows that resolving frame-induced inconsistencies is crucial for reliable multi-hop relative spatial reasoning. The code is available at https://github.com/Neal2020GitHub/R3L.

==> prompts/decomposition.txt <==
Complex scenes are often composed of multiple unique frame of references, that are prone to orientation-related errors. You MUST use units to break the problem into two distinct stages to avoid mental rotation:

1. STAGE 1: LOCAL ASSEMBLY (Inside a unit):
   - Ignore the room. Ignore walls. Ignore other units.
   - Imagine the Anchor asset effectively becomes the origin of a small, local universe.
   - The Anchor is fixed at (0,0) and locked facing +Y in this local frame.
   - Assemble member objects relative *only* to the Anchor.
   - This creates a rigid "pre-assembled unit."

2. STAGE 2: GLOBAL PLACEMENT (Outside units):
   - Once a unit is formed, ignore the unit internals. Forget about its members.
   - You can now manipulate the Unit Handle as a **single rigid entity**, just like independent Assets.
   - You place that entire unit into the room by applying constraints to the unit handle w.r.t to other handles / independent Assets.

RULES:
- **Unit Formation**:
    - Units are spatial reasoning tools aimed at reducing mental rotation and problem complexity.
    - Create units when you find reasoning an object's orientation difficult.
    - On the constraint graph, this usually means factorizing a star-shaped component into a unit.
- **Internal Scope:** Inside the `with` block, you may ONLY reference the `members` list.
    - FORBIDDEN Internally: `against_wall`, `corner`, `horizontal`, `vertical`, or `facing(..., target=<WallId>)`.
- **Global Scope:** Outside the block, you may ONLY reference independent Assets and UnitHandles.
    - FORBIDDEN Globally: Referencing a unit member asset individually (except via the handle).
- **Var Variables:** Declared at the TOP level. They pass through scopes.

DSL USAGE: 
In terms of DSL, think of unit members as "private": they are only referenced inside the unit `with` block.
Once a unit is formed, you can forget about its internals, and manipulate it as a single rigid object.
Outside the block, you must use the unit handle. 
No nested units. No shared members between units. No cross-scope references.

---------------------------

DSL SPECIFICATION

---------------------------


```python
class ConstraintSolver:
  def __init__(self):
      self.constraints = []
  @contextmanager
  def unit(self, unit_id: str, anchor: Asset, members: List[Asset]) -> Iterator[UnitHandle]:
      """
      Declare a layout unit.

      - Use as a context manager.
      - All solver.* calls inside the `with` block are recorded as INTERNAL constraints for this unit.
      - The yielded UnitHandle is used ONLY in GLOBAL constraints outside the block.

      Args:
      - unit_id: unique id string for this unit
      - anchor: anchor Asset (defines the unit's global pose)
      - members: list of member Assets (must include anchor; no duplicates)
      """
      assert anchor in members
      yield UnitHandle(unit_id=unit_id)
```

==> prompts/evaluation_abs.txt <==
You are an expert evaluator for 3D scene layout generation.

You are given:
- a top-down view image of the generated scene,
- a side view image of the generated scene,
- the text instruction provided to the 3D layout generator.

Your task is to evaluate the generated scene using the criteria below.
Assign **integer scores from 1 to 10** and provide a brief justification.

Focus only on semantic, spatial, and functional layout aspects. Ignore texture, material, lighting, object count, and visual style.
Pay attention to whether each object's orientation is reasonable (e.g., whether the interactive face faces free space rather than a wall).

**Score Scale (integers only, no decimals)**
- 10: Flawless — exceeds expectations, no issues
- 9: Excellent — negligible issues only
- 8: Very good — minor cosmetic issues
- 7: Good — minor issues that don't affect function
- 6: Acceptable — noticeable but limited issues
- 5: Mediocre — issues that somewhat reduce quality
- 4: Below average — clear issues affecting usability
- 3: Poor — significant issues hindering intended use
- 2: Very poor — severe issues, barely functional
- 1: Unusable — fails to meet basic expectations

**Evaluation Criteria**

1. **Realism**:
   How believable the layout is given common-sense physical and spatial expectations: collision-free placement, no out-of-bounds objects, and all functional faces oriented toward the room interior.
   - 8-10: Believable, logically arranged, no obvious implausibilities
   - 4-7: Generally plausible, but noticeable implausibilities (awkward spacing, unnatural orientation)
   - 1-3: Clearly implausible (extreme crowding, impossible placement, highly unnatural arrangement)

2. **Functionality**:
   How well the layout supports functional use: access/interaction space, object affordances via placement/orientation, and functional zoning.
   - 8-10: Intended use well supported; access and interaction space sufficient; zones match purposes
   - 4-7: Partially usable; some access constrained; noticeable blockers reduce usability
   - 1-3: Largely unusable; major access blocked; key objects cannot be used

3. **Instruction Following**:
   Whether the layout satisfies the semantic spatial relationships described in the instruction.
   Do not penalize unrealism if it is faithful to the instruction.
   - 8-10: Key instructed spatial relationships satisfied; at most minor mismatches
   - 4-7: Some key relationships violated or ambiguous; instruction only partially reflected
   - 1-3: Most key relationships violated or contradicted; layout fails to reflect instruction

---

The text instruction is:
```${instruction}```

---

Output JSON only (no extra text). Scores must be integers 1-10:
```json
{
    "realism": {
      "score": <integer 1-10>,
      "justification": "..."
    },
    "functionality": {
      "score": <integer 1-10>,
      "justification": "..."
    },
    "instruction_following": {
      "score": <integer 1-10>,
      "justification": "..."
    }
}
```

==> prompts/evaluation_pair.txt <==
You are an expert judge comparing two 3D scene layouts.

You are given a composite image with:
- Layout A: LEFT column (top-down view above, side view below)
- Layout B: RIGHT column (top-down view above, side view below)

Both layouts were generated from the same instruction:
```
${instruction}
```

Focus only on semantic, spatial, and functional layout aspects. Ignore texture, material, lighting, object count, and visual style.
Pay attention to whether each object's orientation is reasonable (e.g., whether the interactive face faces free space rather than a wall).

Compare the layouts on these criteria:

1. **Spatial Realism**: How believable the layout is given common-sense physical and spatial expectations: collision-free placement, no out-of-bounds objects, and all functional faces oriented toward the room interior.

2. **Functionality**: How well the layout supports functional use: access/interaction space, object affordances via placement/orientation, and functional zoning.

3. **Instruction Following**: Whether the layout satisfies the semantic spatial relationships described in the instruction. Do not penalize unrealism if it is faithful to the instruction.

Choose the layout that is better overall. You MUST pick a winner.

Output JSON only:
```json
{"winner": "A"}
```
or
```json
{"winner": "B"}
```

==> prompts/imagination.txt <==
You are required to output your spatial mental model to ensure geometric consistency.


**SPATIAL SCAFFOLD: 3-STEP PATTERN (MANDATORY)**

For EACH object/unit, explicitly compute in sequence:
```python
<obj>.footprint = Footprint(rz=<deg>, lx=<float>, ly=<float>)  # dimensions after rotation
<obj>.pose = Pose(x=<float>, y=<float>, rz=<deg>)              # placement of rotated footprint
<obj>.bounds = Bounds(x_min=<float>, x_max=<float>, ...)       # estimate spans for collision detection
```

**Rotation → Dimension Table:**
| rz (degrees) | Footprint (lx, ly) | Rule |
| 0, 180       | (sx, sy)          | NO SWAP |
| 90, -90      | (sy, sx)          | SWAP x<->y |
| other        | \|sx·cos(rz)\| + \|sy·sin(rz)\|, \|sx·sin(rz)\| + \|sy·cos(rz)\| | General formula |

**Bounds Derivation:** `x_min, x_max = cx - lx/2, cx + lx/2` (same for y)
**Collision Check:** Overlap in BOTH x AND y ranges = collision



You must explicitly calculate the geometry in two isolated stages to avoid mental rotation errors.

**THE GOLDEN RULE** 
Do NOT attempt to visualize the whole room at once. Build locally, seal, then place globally.

* STAGE 1: THE LOCAL VOID (Inside `with solver.unit...`)
    - Infinite Void: Inside a unit block, the room and walls cease to exist. You are in an infinite void.
    - Anchor is Origin: The anchor is strictly fixed at `(0, 0)` facing `+Y` (`rz=0`).

    - Relative Estimates: estimate pose and footprint for all members relative *only* to this unrotated anchor.
        - Benefit: You reason purely in standard alignment (front/back/left/right) without complex mental rotation.


* STAGE 1.5: SEAL THE BLACKBOX
    - Final Check: For wall-bound units, no objects extend behind the anchor; rear edge is flush.
    - Compute AABB: Based on these local poses, calculate the unit's bounding box (lx, ly).
    - Sealed: The unit is now a rigid unit with defined dimensions and mounting orientation.

* STAGE 2: GLOBAL MAPPING (Outside units)
    - Room Exists: Now, the room exists. You are placing "Black Boxes" (UnitHandles) and independent Assets.

    - Block Placement: Determine the global pose and footprint of the UnitHandles and independent Assets using room constraints (walls, corners).

    - No Peeking: Do not calculate global poses for individual unit anchors or members. The Handle points to the AABB's center.

---------------------------

DSL SPECIFICATION

---------------------------

```python
class Pose(BaseModel): 
  x: float = Field(description="X coordinates of the entity's center")
  y: float = Field(description="Y coordinates of the entity's center")
  rz: float = Field(description="Rotation in degrees. Positive value means counter-clockwise from +Y")


class AABB(BaseModel):
  """
  Axis-Aligned Bounding Box (in unit Local Frame).
  Used to estimate the footprint of a unit, for global pose estimation
  """
  lx: float = Field(description="Total Length along X axis (width)")
  ly: float = Field(description="Total Length along Y axis (height)")



class Footprint(BaseModel):
  """
  Rotated bounding box dimensions (reasoning scaffold).

  Rotation rules (for original size sx, sy):
      rz in {0, 180}: lx=sx, ly=sy (NO SWAP)
      rz in {90, -90}: lx=sy, ly=sx (SWAP)
      other angles: lx = |sx*cos(rz)| + |sy*sin(rz)|
                    ly = |sx*sin(rz)| + |sy*cos(rz)|
  """
  rz: float = Field(description="Rotation angle (degrees). Must match intended pose.rz.")
  lx: float = Field(description="Footprint length along X-axis AFTER rotation.")
  ly: float = Field(description="Footprint length along Y-axis AFTER rotation.")

class Bounds(BaseModel):
  """
  Axis-aligned bounding box occupancy (collision scaffold).

  Derivation: Given pose center (cx, cy) and footprint (lx, ly):
      x_min, x_max = cx - lx/2, cx + lx/2
      y_min, y_max = cy - ly/2, cy + ly/2

  Collision: Two objects collide iff bounds overlap in BOTH x AND y.
  """
  x_min: float = Field(description="Minimum X coordinate of bounding box.")
  x_max: float = Field(description="Maximum X coordinate of bounding box.")
  y_min: float = Field(description="Minimum Y coordinate of bounding box.")
  y_max: float = Field(description="Maximum Y coordinate of bounding box.")


class UnitHandle(BaseModel):
  """
  Opaque handle representing a unit in GLOBAL scope.
  """
  unit_id: str = Field(description="Unique id for the unit")

  aabb: Optional[AABB] = Field(default=None, description="Estimated Local Bounding Box of the unit")
  pose: Optional[Pose] = Field(default=None, description="Global pose of the Anchor asset")

class Asset(BaseModel):
  id: str = Field(description="Unique id for the asset")
  description: str = Field(description="Description of the asset")
  size: Tuple[float, float] = Field(description="2D footprint size of the asset (x, y) in meters")

  pose: Optional[Pose] = Field(default=None, description="Estimated pose. Local if in unit, Global if independent.")
```

==> prompts/test_case.txt <==
You are a professional interior designer who has designed thousands of functional and aesthetically pleasing interiors.

Given a room type, room size (length m x width m), and difficulty level (easy / medium / hard), generate a practical and realistic layout instruction for the room.

Only include key floor-standing furniture or other large floor objects. Do not include small items, wall-mounted objects, ceiling objects, or tabletop decorations.

Difficulty levels:

- easy: few objects, simple compositional spatial relations
- medium: moderate number of objects, more compositional spatial relations
- hard: more objects, complex multi-step spatial relations and stronger global coordination

Requirements:
1. First provide a concise high-level description of the overall layout and design strategy.
2. Then list the key objects. For each object, provide:

- description: a short retrieval-friendly description
- size: [length, width, height] in centimeters
- quantity: integer
- variance_type: "same" or "varied"

3. Write one coherent paragraph as the instruction. It should describe the overall layout strategy, the listed objects, and the spatial arrangement among these objects using clear relative relations such as left of, right of, in front of, behind, next to, facing, aligned with, against a wall, near a corner, or centered in.

4. The layout must be feasible, functional, and consistent with the given room type, size, and difficulty level.

Output valid JSON only:
{
  "difficulty": "easy | medium | hard",
  "instruction": "...",
  "objects": {
    "object_name": {
      "description": "...",
      "size": [100, 60, 75],
      "quantity": 1,
      "variance_type": "same"
    }
  }
}
